Fighting FIRe with FIRE: Assessing the Validity of Text-to-Video Retrieval Benchmarks

Searching troves of videos with textual descriptions is a core multimodal retrieval task. Owing to the lack of a purpose-built dataset for text-to-video retrieval, video captioning datasets have been re-purposed to evaluate models by (1) treating captions as positive matches to their respective videos and (2) assuming all other videos to be negatives. However, this methodology leads to a fundamental flaw during evaluation: since captions are marked as relevant only to their original video, many alternate videos also match the caption, which introduces false-negative caption-video pairs. We show that when these false negatives are corrected, a recent state-of-the-art model gains 25\% recall points -- a difference that threatens the validity of the benchmark itself. To diagnose and mitigate this issue, we annotate and release 683K additional caption-video pairs. Using these, we recompute effectiveness scores for three models on two standard benchmarks (MSR-VTT and MSVD). We find that (1) the recomputed metrics are up to 25\% recall points higher for the best models, (2) these benchmarks are nearing saturation for Recall@10, (3) caption length (generality) is related to the number of positives, and (4) annotation costs can be mitigated through sampling. We recommend retiring these benchmarks in their current form, and we make recommendations for future text-to-video retrieval benchmarks.

==> commit_auto_fig/caption_samples.json <==
{"shortest_msrvtt": ["a man playing video games", "anchor talking about a shows", "a woman is stirring food", "sports are being played", "a woman holding a ribbon", "a diver goes underwater", "baseball player hits ball", "cartoon show for kids", "two women are embracing", "advertisement of seat basket"], "middle_msrvtt": ["a man runs into the crowd when trying to catch a basketball", "in a music video a man is laying with women while singing", "some people video conferencing as they watch a movie", "a boy is trying out for a part on the voice kids", "basketball players making a shot in the last seven seconds", "views of two persons working on the super computer with the head phones on", "a character is jumping and floating in the air in a video game", "two people playing basketball and the one with a hat makes every shot", "batman is beating up bane in a scene from a batman movie", "a girl being surprised with a stuffed animal by male friend"], "longest_msrvtt": ["a man and a woman are sitting in front of a television and addressing and audience", "a woman stirs up some soup sprinkles a spice in and drops a shot of liquid into it", "a man is filming as he and a woman watch the news where it shows an area filled with smoke", "flight is shaken and the pilots trying to land the flight while they opened the air", "the chef adds fish sauce and fish paste to a large stainless steel cooking pot", "a girl wearing a dress stands to the side of the screen while lyrics to a song playing in the background appear on the other side", "the man is giving an informational speech to a group of people about telling someone something", "a girl in blue color dress wearing siting speaking and television screen with black shirt man beside still image displaying on screen", "a man plays a video game where the player has a first person perspective and shoots other characters", "a man playing a video game character that is carrying a sword and killing animals with it"], "shortest_msvd": ["playing panda", "some work", "a man", "a baby", "jumping dachsund", "naah", "amanplaysaguitar", "a woman", "camp", "plying music"], "middle_msvd": ["a gymnast falls off a balance beam", "a person is riding a horse", "a girl is riding a bicycle", "two men are pushing an airplane", "the turtle is playing with the cat", "piano is played by an artist", "the girl put stickers on her face", "a boy is reading a card", "a little boy is playing golf", "a man is slicing a tomato"], "longest_msvd": ["a man holding an open umbrella jumps across a wooden stand in a park and then does a summersault after kicking a wall", "a man in a jail cell motions to a man in another cell who shows the first man his middle finger", "a bowling man picks up a spare in his lane and manages to knock over the one remaining pin in the lane to his right", "a woman is exercising by stepping from right to left and then from left to right while swinging her arms back and forth", "a man wearing a black cape is walking toward a group of people and a man in the group is shooting at him with a pistol", "a young man does tricks of all types like jumping on his skateboard and running and jumping on and off walls and benches in the park", "a man is standing in front of a crocodile and he reaches out with his hand and touches the crocodile on the snout", "a man in a prison cell is motioning a man in another cell and that man is displaying his middle finger to the first man", "the puppy bit the cat s ear so that he might be able to get some of the food in the bowl", "a woman standing on snow is pushed ahead by a deer using its antlers as her husband goes towards his parked car while his wife is pushed ahead by a"]}

==> commit_auto_fig/fire_schema.json <==
{
  "title": "FireDataset",
  "type": "object",
  "properties": {
    "annotations": {
      "title": "Annotations",
      "type": "array",
      "items": {
        "$ref": "#/definitions/FireAnnotation"
      }
    },
    "disagreements": {
      "title": "Disagreements",
      "type": "array",
      "items": {
        "$ref": "#/definitions/FireDisagreement"
      }
    },
    "source_ds": {
      "title": "Source Ds",
      "type": "string"
    },
    "source_data_md5": {
      "title": "Source Data Md5",
      "type": "string"
    },
    "source_annotator_map_md5": {
      "title": "Source Annotator Map Md5",
      "type": "string"
    },
    "created_ds": {
      "title": "Created Ds",
      "type": "string"
    },
    "email": {
      "title": "Email",
      "type": "string"
    },
    "creator": {
      "title": "Creator",
      "type": "string"
    },
    "website": {
      "title": "Website",
      "type": "string"
    },
    "license": {
      "title": "License",
      "type": "string"
    },
    "datasets": {
      "title": "Datasets",
      "type": "array",
      "items": {
        "type": "string"
      }
    }
  },
  "required": [
    "annotations",
    "disagreements",
    "source_ds",
    "source_data_md5",
    "source_annotator_map_md5",
    "created_ds",
    "email",
    "creator",
    "website",
    "license",
    "datasets"
  ],
  "definitions": {
    "LabelEnum": {
      "title": "LabelEnum",
      "description": "An enumeration.",
      "enum": [
        "relevant",
        "irrelevant"
      ],
      "type": "string"
    },
    "ModelEnum": {
      "title": "ModelEnum",
      "description": "An enumeration.",
      "enum": [
        "CLIP4CLIP",
        "SSB",
        "CE"
      ],
      "type": "string"
    },
    "DatasetEnum": {
      "title": "DatasetEnum",
      "description": "An enumeration.",
      "enum": [
        "MSVD",
        "MSRVTT"
      ],
      "type": "string"
    },
    "FireAnnotation": {
      "title": "FireAnnotation",
      "type": "object",
      "properties": {
        "annotator_ids": {
          "title": "Annotator Ids",
          "type": "array",
          "items": {
            "type": "integer"
          }
        },
        "label": {
          "$ref": "#/definitions/LabelEnum"
        },
        "video_id": {
          "title": "Video Id",
          "type": "string"
        },
        "query": {
          "title": "Query",
          "type": "string"
        },
        "annotator_labels": {
          "type": "array",
          "items": {
            "$ref": "#/definitions/LabelEnum"
          }
        },
        "response_ids": {
          "title": "Response Ids",
          "type": "array",
          "items": {
            "type": "integer"
          }
        },
        "queue_ids": {
          "title": "Queue Ids",
          "type": "array",
          "items": {
            "type": "integer"
          }
        },
        "models": {
          "type": "array",
          "items": {
            "$ref": "#/definitions/ModelEnum"
          }
        },
        "dataset": {
          "$ref": "#/definitions/DatasetEnum"
        }
      },
      "required": [
        "annotator_ids",
        "label",
        "video_id",
        "query",
        "annotator_labels",
        "response_ids",
        "queue_ids",
        "models",
        "dataset"
      ]
    },
    "FireDisagreement": {
      "title": "FireDisagreement",
      "type": "object",
      "properties": {
        "annotator_ids": {
          "title": "Annotator Ids",
          "type": "array",
          "items": {
            "type": "integer"
          }
        },
        "video_id": {
          "title": "Video Id",
          "type": "string"
        },
        "query": {
          "title": "Query",
          "type": "string"
        },
        "annotator_labels": {
          "type": "array",
          "items": {
            "$ref": "#/definitions/LabelEnum"
          }
        },
        "response_ids": {
          "title": "Response Ids",
          "type": "array",
          "items": {
            "type": "integer"
          }
        },
        "queue_ids": {
          "title": "Queue Ids",
          "type": "array",
          "items": {
            "type": "integer"
          }
        },
        "models": {
          "type": "array",
          "items": {
            "$ref": "#/definitions/ModelEnum"
          }
        },
        "dataset": {
          "$ref": "#/definitions/DatasetEnum"
        }
      },
      "required": [
        "annotator_ids",
        "video_id",
        "query",
        "annotator_labels",
        "response_ids",
        "queue_ids",
        "models",
        "dataset"
      ]
    }
  }
}

==> commit_auto_fig/rank_correlations.json <==
{"spearman": {"char": -0.47883453112920715, "word": -0.4193921134894401}, "kendall": {"char": -0.33395190421696497, "word": -0.2964646188281156}}
